Mathematical Models and Exact Algorithms for the Colored Bin Packing Problem

This paper focuses on exact approaches for the Colored Bin Packing Problem (CBPP), a generalization of the classical one-dimensional Bin Packing Problem in which each item has, in addition to its length, a color, and no two items of the same color can appear consecutively in the same bin. To simplify modeling, we present a characterization of any feasible packing of this problem in a way that does not depend on its ordering. Furthermore, we present four exact algorithms for the CBPP. First, we propose a generalization of Val\'erio de Carvalho's arc flow formulation for the CBPP using a graph with multiple layers, each representing a color. Second, we present an improved arc flow formulation that uses a more compact graph and has the same linear relaxation bound as the first formulation. And finally, we design two exponential set-partition models based on reductions to a generalized vehicle routing problem, which are solved by a branch-cut-and-price algorithm through VRPSolver. To compare the proposed algorithms, a varied benchmark set with 574 instances of the CBPP is presented. Results show that the best model, our improved arc flow formulation, was able to solve over 62% of the proposed instances to optimality, the largest of which with 500 items and 37 colors. While being able to solve fewer instances in total, the set-partition models exceeded their arc flow counterparts in instances with a very small number of colors.

==> tables/aiani_summary.csv <==
inst,n_inst_ca,opt_ca,time_ca,gap_ca,n_inst_ml,opt_ml,time_ml,gap_ml,n_inst_cc,opt_cc,time_cc,gap_cc,n_inst_cr,opt_cr,time_cr,gap_cr
201_2500_AI,50,42,951,0.003,50,39,1099,0.023,50,45,392,0.002,50,46,386,0.001
402_10000_AI,36,0,1805,1,36,0,1804,1,36,25,994, -- ,36,32,1105, -- 
600_20000_AI,8,0,1816,1,8,0,1813,1,8,2,1759, -- ,8,0,2271, -- 
201_2500_ANI,49,39,846,0.005,49,44,791,0.042,49,41,784, -- ,49,48,471,0
402_10000_ANI,11,0,1804,1,11,0,1804,1,11,1,1772, -- ,11,0,1810, -- 


==> tables/random_summary.csv <==
M,L,Q,W,opt_ca,time_ca,gap_ca,opt_ml,time_ml,gap_ml,opt_cc,time_cc,gap_cc,opt_cr,time_cr,gap_cr
300,500,2,"[0.1, 0.8]",10,3,0,10,4,0,10,95,0,10,42,0
300,500,2,"[0.01, 0.25]",9,576,0.053,10,733,0,0,1982, -- ,10,130,0
300,500,7,"[0.1, 0.8]",10,9,0,10,30,0,10,146,0,10,761,0
300,500,7,"[0.01, 0.25]",4,1373,0.045,0,1801,0.508,0,1999, -- ,0,1023, -- 
300,500,15,"[0.1, 0.8]",10,8,0,10,105,0,9,340, -- ,10,1118,0
300,500,15,"[0.01, 0.25]",7,1117,0.039,0,1803,1,0,1934, -- ,0,1024, -- 
300,750,2,"[0.1, 0.8]",10,9,0,10,6,0,10,85,0,10,81,0
300,750,2,"[0.01, 0.25]",8,1188,0.096,7,970,0.007,0,1991, -- ,10,195,0
300,750,7,"[0.1, 0.8]",10,9,0,10,60,0,8,589, -- ,10,712,0
300,750,7,"[0.01, 0.25]",1,1698,0.096,0,1802,1,0,2012, -- ,0,1034, -- 
300,750,15,"[0.1, 0.8]",10,16,0,10,235,0,9,419, -- ,10,1176,0
300,750,15,"[0.01, 0.25]",0,1801,0.16,0,1804,1,0,1920, -- ,0,1037, -- 
300,1000,2,"[0.1, 0.8]",10,8,0,10,8,0,10,205,0,10,73,0
300,1000,2,"[0.01, 0.25]",3,1557,0.304,9,964,0.005,0,1918, -- ,10,384,0
300,1000,7,"[0.1, 0.8]",10,16,0,10,80,0,10,251,0,10,982,0
300,1000,7,"[0.01, 0.25]",1,1791,0.234,0,1803,1,0,2033, -- ,0,1045, -- 
300,1000,15,"[0.1, 0.8]",10,20,0,10,319,0,9,427,0.001,10,1243,0
300,1000,15,"[0.01, 0.25]",2,1732,0.223,0,1806,1,0,1901, -- ,0,1048, -- 
500,500,2,"[0.1, 0.8]",10,16,0,10,10,0,10,323,0,10,193,0
500,500,2,"[0.01, 0.25]",5,1387,0.219,8,926,0.003,0,1847, -- ,10,462,0
500,500,7,"[0.1, 0.8]",10,13,0,10,99,0,6,1053,0.002,10,1204,0
500,500,7,"[0.01, 0.25]",6,1457,0.056,0,1802,1,0,1862, -- ,0,1069, -- 
500,500,15,"[0.1, 0.8]",10,20,0,10,234,0,6,1167, -- ,8,1460,0.001
500,500,15,"[0.01, 0.25]",5,1535,0.042,0,1805,1,0,1835, -- ,0,1071, -- 
500,750,2,"[0.1, 0.8]",10,23,0,10,18,0,10,593,0,10,262,0
500,750,2,"[0.01, 0.25]",0,1801,0.409,5,1486,0.012,0,1826, -- ,10,523,0
500,750,7,"[0.1, 0.8]",10,45,0,10,140,0,8,938, -- ,9,1400,0
500,750,7,"[0.01, 0.25]",0,1801,0.307,0,1803,1,0,1851, -- ,0,1094, -- 
500,750,15,"[0.1, 0.8]",10,44,0,10,552,0,7,1166, -- ,7,1721, -- 
500,750,15,"[0.01, 0.25]",0,1802,0.282,0,1808,1,0,1821, -- ,0,1101, -- 
500,1000,2,"[0.1, 0.8]",10,25,0,10,19,0,10,573,0,10,418,0
500,1000,2,"[0.01, 0.25]",0,1801,0.46,0,1801,0.046,0,1829, -- ,9,834, -- 
500,1000,7,"[0.1, 0.8]",10,43,0,10,207,0,7,1060, -- ,9,1530, -- 
500,1000,7,"[0.01, 0.25]",0,1802,0.316,0,1805,1,0,1835, -- ,0,1134, -- 
500,1000,15,"[0.1, 0.8]",10,54,0,9,947,0.1,9,555, -- ,3,1769, -- 
500,1000,15,"[0.01, 0.25]",0,1802,0.314,0,1810,1,0,1821, -- ,0,1138, -- 


==> tables/random_summary_1.csv <==
M,L,Q,W,opt_ca,time_ca,gap_ca,opt_ml,time_ml,gap_ml,opt_cc,time_cc,gap_cc,opt_cr,time_cr,gap_cr
300,500,2,"[0.1, 0.8]",10,3,0,10,4,0,10,95,0,10,42,0
300,500,7,"[0.1, 0.8]",10,9,0,10,30,0,10,146,0,10,761,0
300,500,15,"[0.1, 0.8]",10,8,0,10,105,0,9,341, -- ,10,1118,0
300,750,2,"[0.1, 0.8]",10,9,0,10,6,0,10,85,0,10,82,0
300,750,7,"[0.1, 0.8]",10,9,0,10,60,0,8,589, -- ,10,712,0
300,750,15,"[0.1, 0.8]",10,16,0,10,235,0,9,419, -- ,10,1176,0
300,1000,2,"[0.1, 0.8]",10,8,0,10,8,0,10,205,0,10,73,0
300,1000,7,"[0.1, 0.8]",10,16,0,10,81,0,10,251,0,10,982,0
300,1000,15,"[0.1, 0.8]",10,20,0,10,319,0,9,427,0.001,10,1243,0
500,500,2,"[0.1, 0.8]",10,16,0,10,10,0,10,323,0,10,193,0
500,500,7,"[0.1, 0.8]",10,13,0,10,99,0,6,1053,0.002,10,1204,0
500,500,15,"[0.1, 0.8]",10,20,0,10,234,0,6,1167, -- ,8,1460,0.001
500,750,2,"[0.1, 0.8]",10,23,0,10,18,0,10,593,0,10,262,0
500,750,7,"[0.1, 0.8]",10,45,0,10,140,0,8,938, -- ,9,1400,0
500,750,15,"[0.1, 0.8]",10,44,0,10,552,0,7,1166, -- ,7,1721, -- 
500,1000,2,"[0.1, 0.8]",10,25,0,10,19,0,10,573,0,10,418,0
500,1000,7,"[0.1, 0.8]",10,43,0,10,207,0,7,1060, -- ,9,1530, -- 
500,1000,15,"[0.1, 0.8]",10,54,0,9,947,0.1,9,555, -- ,3,1770, -- 


==> tables/random_summary_2.csv <==
M,L,Q,W,opt_ca,time_ca,gap_ca,opt_ml,time_ml,gap_ml,opt_cc,time_cc,gap_cc,opt_cr,time_cr,gap_cr
300,500,2,"[0.01, 0.25]",9,576,0.053,10,733,0,0,1982, -- ,10,130,0
300,500,7,"[0.01, 0.25]",4,1373,0.045,0,1801,0.508,0,1999, -- ,0,1023, -- 
300,500,15,"[0.01, 0.25]",7,1117,0.039,0,1803,1,0,1934, -- ,0,1024, -- 
300,750,2,"[0.01, 0.25]",8,1188,0.096,7,970,0.007,0,1991, -- ,10,195,0
300,750,7,"[0.01, 0.25]",1,1698,0.096,0,1802,1,0,2012, -- ,0,1034, -- 
300,750,15,"[0.01, 0.25]",0,1801,0.16,0,1804,1,0,1920, -- ,0,1037, -- 
300,1000,2,"[0.01, 0.25]",3,1557,0.304,9,964,0.005,0,1918, -- ,10,384,0
300,1000,7,"[0.01, 0.25]",1,1791,0.234,0,1803,1,0,2033, -- ,0,1045, -- 
300,1000,15,"[0.01, 0.25]",2,1732,0.223,0,1806,1,0,1901, -- ,0,1048, -- 
500,500,2,"[0.01, 0.25]",5,1387,0.219,8,926,0.003,0,1847, -- ,10,462,0
500,500,7,"[0.01, 0.25]",6,1457,0.056,0,1802,1,0,1862, -- ,0,1069, -- 
500,500,15,"[0.01, 0.25]",5,1535,0.042,0,1805,1,0,1835, -- ,0,1071, -- 
500,750,2,"[0.01, 0.25]",0,1801,0.409,5,1486,0.012,0,1826, -- ,10,523,0
500,750,7,"[0.01, 0.25]",0,1801,0.307,0,1803,1,0,1851, -- ,0,1094, -- 
500,750,15,"[0.01, 0.25]",0,1802,0.282,0,1808,1,0,1821, -- ,0,1101, -- 
500,1000,2,"[0.01, 0.25]",0,1801,0.46,0,1801,0.046,0,1829, -- ,9,834, -- 
500,1000,7,"[0.01, 0.25]",0,1802,0.316,0,1805,1,0,1835, -- ,0,1134, -- 
500,1000,15,"[0.01, 0.25]",0,1803,0.314,0,1810,1,0,1821, -- ,0,1138, -- 


==> tables/zipf_summary.csv <==
M,L,opt_ca,time_ca,gap_ca,opt_ml,time_ml,gap_ml
300,300,8,509,0.049,3,1732,0.700
300,500,9,539,0.060,0,1805,1.000
300,750,9,897,0.002,0,1807,1.000
500,300,10,176,0.000,0,1806,0.941
500,500,8,1022,0.111,0,1810,1.000
500,750,4,1665,0.291,0,1816,1.000

